Learning to Segment Breast Biopsy Whole Slide Images

We trained and applied an encoder-decoder model to semantically segment breast biopsy images into biologically meaningful tissue labels. Since conventional encoder-decoder networks cannot be applied directly on large biopsy images and the different sized structures in biopsies present novel challenges, we propose four modifications: (1) an input-aware encoding block to compensate for information loss, (2) a new dense connection pattern between encoder and decoder, (3) dense and sparse decoders to combine multi-level features, (4) a multi-resolution network that fuses the results of encoder-decoders run on different resolutions. Our model outperforms a feature-based approach and conventional encoder-decoders from the literature. We use semantic segmentations produced with our model in an automated diagnosis task and obtain higher accuracies than a baseline approach that employs an SVM for feature-based segmentation, both using the same segmentation-based diagnostic features.

==> arch.tikz <==
\begin{tikzpicture}[align=center,node distance=2cm]
  
  \node (enc) {\includegraphics[height=40cm]{images/iadcmd.png}};
  \node[right=of enc] (fuse) {\includegraphics[height=40cm]{images/fusion1.png}};
  \node[above left=of enc] (e1) { };
  \node[above right=of fuse] (f1) { };
  %\draw (e1) -- (f1);
  \node[above=of fuse, xshift=-20cm] (main) {\includegraphics{images/architecture.png}};
  \node[below=of enc] (ee) {\Huge(b)};
  \node[below=of fuse] (e21) {\Huge(c)};
  \node[below=0.5cm of main] (e31) {\Huge(a)};
  %
  
\end{tikzpicture}
